First joint X-ray solar microflare observations with NuSTAR and Solar Orbiter/STIX

We present the first joint spectral and imaging analysis of hard X-ray (HXR) emission from 3 microflares observed by the Nuclear Spectroscopic Telescope ARray (NuSTAR) and Solar Orbiter/Spectrometer/Telescope for Imaging X-rays (STIX). We studied 5 joint spectra from GOES A7, B1 and B6 class microflares from active region AR12765 on 2020 June 6 and 7. As these events are very bright for NuSTAR, resulting in extremely low (<1%) livetime, we introduce a pile-up correction method. All five joint spectra were fitted with an isothermal model finding temperatures in the 9-11 MK range. Furthermore, three joint spectra required an additional non-thermal thick-target model finding non-thermal powers of $10^{25}$-$10^{26}$ erg s$^{-1}$. All the fit parameters were within the ranges expected for HXR microflares. The fit results give a relative scaling of STIX and NuSTAR mostly between 6-28% (one outlier at 52%) suggesting each instrument are well calibrated. In addition to spectral analysis, we performed joint HXR imaging of the June 6 and one of the June 7 microflares. In NuSTAR's field of view (FOV), we observed two separate non-thermal sources connected by an elongated thermal source during the June 6 microflares. In STIX's FOV (44 degrees W with respect to NuSTAR), we imaged thermal emission from the hot flare loops which when reprojected to an Earth viewpoint matches the thermal sources seen with NuSTAR and in the hotter EUV channels with the Solar Dynamic Observatory's Atmospheric Imaging Assembly.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
